Minimum Pseudoweight Analysis of 3-Dimensional Turbo Codes

In this work, we consider pseudocodewords of (relaxed) linear programming (LP) decoding of 3-dimensional turbo codes (3D-TCs). We present a relaxed LP decoder for 3D-TCs, adapting the relaxed LP decoder for conventional turbo codes proposed by Feldman in his thesis. We show that the 3D-TC polytope is proper and $C$-symmetric, and make a connection to finite graph covers of the 3D-TC factor graph. This connection is used to show that the support set of any pseudocodeword is a stopping set of iterative decoding of 3D-TCs using maximum a posteriori constituent decoders on the binary erasure channel. Furthermore, we compute ensemble-average pseudoweight enumerators of 3D-TCs and perform a finite-length minimum pseudoweight analysis for small cover degrees. Also, an explicit description of the fundamental cone of the 3D-TC polytope is given. Finally, we present an extensive numerical study of small-to-medium block length 3D-TCs, which shows that 1) typically (i.e., in most cases) when the minimum distance $d_{\rm min}$ and/or the stopping distance $h_{\rm min}$ is high, the minimum pseudoweight (on the additive white Gaussian noise channel) is strictly smaller than both the $d_{\rm min}$ and the $h_{\rm min}$, and 2) the minimum pseudoweight grows with the block length, at least for small-to-medium block lengths.

==> Figure5_1.dat <==
17          17.0        
16          16.0        
21          22.7297     
21          21.0        
18          18.0        
13          13.0        
9           9.0         
17          17.0        
21          21.0        
24          22.2975     
23          23.0        
18          18.0        
17          17.0        
9           9.0         
19          21.0        
13          13.0        
11          11.0        
21          21.0        
24          22.2462     
16          16.0        
20          20.0        
16          16.0        
15          15.0        
17          17.0        
17          17.0        
19          19.0        
14          14.0        
24          24.0        
22          22.0        
9           9.0         
19          17.0        
9           9.0         
16          16.0        
13          13.0        
24          22.0        
20          15.0        
16          16.0        
23          22.5        
13          13.0        
18          18.0        
18          18.0        
20          20.0        
14          14.0        
20          20.0        
26          24.0        
9           9.0         
23          24.2683     
23          21.4427     
23          20.95       
16          16.0        
21          22.0        
20          20.0        
12          12.0        
16          16.0        
23          23.0        
14          14.0        
18          18.0        
12          12.0        
16          16.0        
9           9.0         
18          18.0        
13          13.0        
21          21.0        
26          25.6933     
23          21.8669     
25          22.0        
16          16.0        
17          17.0        
25          26.0822     
19          19.0        
15          15.0        
22          21.0487     
20          17.0        
24          18.9394     
22          22.0        
16          16.0        
23          22.6866     
10          10.0        
12          12.0        
22          20.0        
23          17.0        
16          16.0        
24          21.3556     
23          23.0        
23          23.7884     
20          20.0        
11          11.0        
23          23.4935     
22          23.0        
21          22.6766     
22          22.0        
25          24.1637     
21          21.0        
22          22.0        
21          20.0542     
22          22.0        
12          12.0        
23          23.0        
17          17.0        
23          23.0        


==> Figure5_2.dat <==
27          26.9083     
21          21.0        
26          24.3236     
20          20.0        
30          27.0589     
24          24.0        
9           9.0         
24          24.0        
25          24.2789     
31          25.3971     
22          19.0        
28          21.0        
24          24.0        
24          24.0        
31          24.7616     
26          24.0        
14          14.0        
21          21.0        
23          22.5333     
21          21.0        
32          29.824      
18          18.0        
21          21.0        
9           9.0         
30          27.2976     
25          26.0        
24          23.1448     
18          18.0        
26          24.676      
23          23.0        
28          25.4076     
24          23.0        
26          26.0        
22          22.0        
21          21.0        
31          27.4223     
25          25.0        
28          24.6259     
18          18.0        
25          24.3457     
23          19.0        
20          20.0        
19          19.0        
30          27.3291     
23          23.0        
18          18.0        
20          19.0        
18          18.0        
24          26.917      
24          24.0        
25          23.0        
21          21.0        
32          29.8006     
22          22.0        
23          22.912      
28          27.0587     
28          24.3576     
9           9.0         
19          19.0        
22          22.0        
24          23.0        
20          20.0        
27          23.2108     
31          24.4018     
9           9.0         
18          18.0        
22          22.0        
32          29.2292     
23          23.0        
30          29.123      
14          14.0        
16          16.0        
20          20.0        
17          17.0        
14          14.0        
27          25.4243     
22          22.0        
9           9.0         
18          18.0        
21          21.0        
21          21.0        
23          23.0        
25          25.0        
27          22.0207     
24          24.0        
21          21.0        
17          17.0        
23          21.0        
17          17.0        
20          19.0        
27          26.8481     
28          24.6331     
30          27.3462     
16          16.0        
28          23.9605     
23          22.0        
18          18.0        
22          22.0        
22          22.0        
21          19.2758     


==> Figure6.dat <==
29 29 30.1002
29 29 30.1246
30 30 30.1222
31 31 30.1375
31 31 30.1394
31 31 30.1396
31 31 30.1399
31 31 30.1402
31 31 30.1406
31 31 30.1424
31 31 30.1448
31 31 30.1511
31 31 30.1635
31 31 30.1654
31 31 30.1772
31 31 30.1803
31 31 30.186
31 31 30.1952
31 31 30.2036
32 29 30.0922
32 29 30.0941
33 33 30.1403
33 33 30.1526
34 31 30.0966
34 31 30.1041
34 31 30.2115
34 31 30.2139
34 34 30.0932
34 34 30.0933
34 34 30.0995
34 34 30.1004
34 34 30.1005
34 34 30.1008
34 34 30.1018
34 34 30.1029
34 34 30.1084
34 34 30.1097
34 34 30.11
34 34 30.1105
34 34 30.1106
34 34 30.1136
34 34 30.1654
34 34 30.1755
35 32 30.0918
35 32 30.0967
35 32 30.0994
35 32 30.1006
35 32 30.1007
35 32 30.1057
35 32 30.1145
35 32 30.1411
35 32 30.1432
35 32 30.1461
35 32 30.1493
35 32 30.1539
35 32 30.1567
35 32 30.1621
35 32 30.1624
35 34 30.0901
35 34 30.0924
35 34 30.0943
35 34 30.0952
35 34 30.0979
35 34 30.1041
35 34 30.1061
35 34 30.1111
35 34 30.1243
35 34 30.1513
35 34 30.1613
35 34 30.18
35 34 30.2034
35 34 30.2045
36 34 30.089
36 34 30.0911
36 34 30.1096


==> Figure7_1.dat <==
identifier	infolength	avgpw	numcodes
large3DRandomSample	128	24.25981512069702	40
large3DRandomSample	160	26.133080101013185	40
large3DRandomSample	192	26.740247535705567	40
large3DRandomSample	208	26.71855745315552	40
large3DRandomSample	256	30.45904498100281	40
large3DRandomSample	320	30.065267848968507	40
large3DRandomSample	512	33.92872219085693	40
large3DRandomSample	640	37.37653274536133	40
large3DRandomSample	768	42.479512786865236	40
large3DRandomSample	1024	43.677772521972656	40
large3DRandomSample	1504	54.10984477996826	40


==> Figure7_2.dat <==
identifier	infolength	avgpw	numcodes
large3DRandomQPP_QI	128	26.128772449493407	40
large3DRandomQPP_QI	160	28.056852531433105	40
large3DRandomQPP_QI	192	29.780132675170897	40
large3DRandomQPP_QI	208	30.74284772872925	40
large3DRandomQPP_QI	256	32.40583267211914	40
large3DRandomQPP_QI	320	35.654784893989564	80
large3DRandomQPP_QI	512	42.580290174484254	40
large3DRandomQPP_QI	640	49.0053973197937	40
large3DRandomQPP_QI	768	46.31968750953674	40
large3DRandomQPP_QI	1024	57.0560471534729	40
large3DRandomQPP_QI	1504	56.91177237661261	38


==> Figure7_3.dat <==
K	dmin	pseudomin hmin
128	17.0	17.0      17.0
160	18.0	18.0      18.0
192	19.0	19.0      18.0
208	20.0	19.6      19.0
256	21.0	21.0      20.0
320	23.0	22.0      22.0
512	27.0	26.0      25.0
640     29.0    28.0      27.0
768	31.0	30.0      29.0
1024	34.0	33.0      32.0
1504    40.0    38.0      38.0

